Rare Kaon Decay Experiments at CERN

The NA62 experiment at the CERN SPS aims to measure the branching ratio of the rare decay $K^+\to\pi^+\nu\bar\nu$ with a relative precision of $\sim10%$. To achieve that goal, it is designed to be exposed to $1.2\times 10^{13}$ $K^+$ decays in its fiducial volume. The unprecedented $K^+$ flux will lead to record sensitivities to rare and forbidden decays of $K^+$ and $\pi^0$, including those that violate lepton flavour or lepton number conservation. The expected NA62 performances for lepton flavour conservation and lepton universality tests are discussed. Relevant on-going or recently completed measurements from the $K^\pm$ decay data sets collected by earlier kaon experiments at CERN (NA48/2 and NA62-$R_K$) are also presented.

==> README.txt <==
This is the package "ecrc-nuphbp" for generating CRC journal articles using the Elsevier LaTeX document class elsarticle.
The package incorporates customisations for the Elsevier CRC journal 
Nuclear Physics B Proceedings Supplement
This version 1.1 dated 16 March 2010 (patch version 08 February 2011)
=======================================================================

The following files are included:
* The elsarticle document class, elsarticle.cls
* The documentation, elsdoc.pdf
* A bibliographic style file for the numbered reference style, elsarticle-num.bst
* The package file for Elsevier CRC, ecrc.sty
* Sample journal logo files elsevier-logo-3p.pdf, SDlogo-3p.pdf
(All the above are also available at http://www.elsevier.com/latex)

* A template manuscript file, nuphbp-template.tex

To use:
1. Unpack all the files into the same folder
2. Edit the manuscript file nuphbp-template.tex according to the instructions in that file, and save with a new name
3. Compile with PDFLaTeX (and BibTeX if desired)

****************************************************
*                                                  *
* Important note on usage                          *
* -----------------------                          *
* The template file must be compiled with PDFLaTeX *
* Using standard LaTeX will not work!              *
*                                                  *
****************************************************

=======================================================================
NB The ecrc.sty package is currently under evaluation.
We welcome feedback, comments and suggestions from our authors.
Please send email to Martin Ruck, LaTeX application manager at Elsevier
mailto:m.ruck@elsevier.com


